Copenhagen Survey on Black Holes and Fundamental Physics

The purpose of this survey is to take a snapshot of the attitudes of physicists working on some of the most pressing questions in modern physics, which may be useful to sociologists and historians of science. For this study, a total of 85 completed surveys were returned out of 151 registered participants of the ``Black holes Inside and out'' conference, held in Copenhagen in 2024. The survey asked questions about some of the most contentious issues in fundamental physics, including the nature of black holes and dark energy. A number of surprising results were found. For example, some of the leading frameworks, such as the cosmological constant, cosmic inflation, or string theory - while most popular - gain less than the majority of votes from the participants. The only statement that gains majority approval (by 68\% of participants) was that the Big Bang meant ``the universe evolved from a hot dense state'', not ``an absolute beginning time''. These results provide reasons for caution in describing ideas as consensus in the scientific community when a more nuanced view may be justified.

==> physics_survey_data.csv <==
Survey #,Question 1,Question 2,Question 3,Question 4,Question 5,Question 6,Question 7,Question 8,Question 9,Question 10,Question 11,Question 12,,, = black hole topics
1,2,1,5,2,8,6,4,1,3,2,4,1,,, = broader physics questions
2*,3,6,3,"1, 4",7,6,5,3,3,6,"1,3","1,2",,, = blank
3,2,6,1,2,8,1,6,3,3,2,3,5,,*, = written responses outside of options
4,3,2,1,2,5,9,5,7,3,1,4,5,,,
5,"2,3,4",6,6,"1,2,3,4",1,1,"3, 6",3,3,,3,5,,,
6*,2,1,2,4,2,7,4,2,3,3,1,2,,,
7,3,2,6,2,8,9,5,1,3,1,4,5,,,
8,4,3,3,"2,3",4,"7,8",8,2,3,4,1,6,,,
9,2,4,1,5,1,9,5,1,3,3,5,1,,,
10,1,5,1,5,6,8,"1,2",1,3,6,1,1,,,
11*,1,3,5,2,7,9,1,5,3,2,1,1,,,
12,3,1,3,2,2,1,2,3,2,3,2,5,,,
13,1,2,"1,3,4",1,1,8,"1,2","1,3,4",3,2,"1,3,4","1,4",,,
14,2,4,1,5,1,1,1,1,3,2,1,"1,2",,,
15,1,6,1,6,8,8,8,7,1,2,6,2,,,
16,3,6,3,2,1,1,4,1,,,,,,,
17,1,2,5,2,7,9,5,5,4,7,3,7,,,
18,2,6,5,2,8,9,8,1,3,2,1,7,,,
19,2,6,1,5,2,1,7,1,2,3,5,1,,,
20,,,,,,,,,,,,,,,
21,3,2,2,2,1,9,"1,2",1,3,4,1,1,,,
22,5,2,2,2,1,9,5,7,3,2,6,1,,,
23,4,5,5,5,8,6,"3,6",5,3,2,"2,4",5,,,
24,5,4,6,2,2,2,5,1,3,3,4,7,,,
25*,3,1,3,5,7,2,4,"3,2",3,2,1,1,,,
26,2,1,"1,4",6,5,7,4,1,,1,1,7,,,
27,2,1,5,4,2,8,6,7,1,6,3,6,,,
28,4,3,3,"2,3",8,"6,7,8",7,6,3,4,5,6,,,
29,1,6,5,2,1,1,4,1,3,3,2,2,,,
30,1,2,3,3,5,4,5,2,3,3,2,5,,,
31,3,6,2,2,1,3,6,3,1,"1,3",6,7,,,
32,3,6,5,5,4,9,9,7,5,7,6,7,,,
33*,5,5,"2,5",5,6,8,7,6,4,6,5,6,,,
34,2,6,1,2,1,6,1,3,3,5,2,5,,,
35,3,4,5,4,8,7,7,1,2,2,1,1,,,
36,2,2,3,1,1,4,8,1,3,2,1,1,,,
37,3,2,3,"2,3",8,9,8,2,3,3,3,7,,,
38*,1,"1,3,4",6,"2,3",8,"2,9","2,4,6",7,3,4,3,7,,,
39,2,2,1,4,8,5,5,1,1,3,2,3,,,
40,4,6,5,5,8,8,8,1,1,2,6,7,,,
41*,2,2,,,6,2,,3,3,2,,1,,,
42,3,1,4,3,5,2,4,2,3,2,2,7,,,
43,"2,3","1,2,3",1,5,1,"2,7","4,7",1,3,7,1,"1,2",,,
44*,1,,1,3,8,8,5,6,3,7,3,"1,2",,,
45,2,1,2,5,5,8,5,1,3,2,2,3,,,
46,"3,4","2,3","2,3","2,3,4",2,8,"1,2","2,4",3,1,5,"1,2,3",,,
47,4,1,4,4,1,8,5,3,2,4,3,5,,,
48,4,6,5,6,8,2,,6,3,2,1,7,,,
49*,1,"1,2","1,4,5",5,"1,2,6,7",8,"5,7",5,"1,3",6,"1,3",7,,,
50,4,1,1,6,2,9,4,1,3,7,2,1,,,
51,1,5,1,6,7,8,7,5,4,3,2,1,,,
52,"3,4",3,2,"3,5",8,8,5,5,3,3,4,"1,2",,,
53,1,"2,3",2,5,,8,5,1,4,,1,6,,,
54,5,6,"2,4",1,8,"1,7",4,1,3,3,1,7,,,
55,1,1,4,3,8,7,7,5,4,1,4,6,,,
56,2,6,1,5,1,1,9,1,3,6,1,7,,,
57,5,1,1,5,1,1,4,1,1,3,1,1,,,
58,4,6,5,5,8,7,7,7,2,2,1,6,,,
59,"1,4",2,5,5,1,8,5,5,3,4,1,1,,,
60*,2,1,4,2,4,4,5,6,1,2,4,1,,,
61*,"2,3",1,2,6,"2,7",9,4,8,5,3,1,3,,,
62,3,6,2,5,1,8,7,1,3,4,1,"1,2",,,
63,4,5,5,5,8,1,9,1,,,,,,,
64,3,6,5,4,8,9,8,1,5,2,2,6,,,
65,5,2,6,3,8,9,8,"1,2",5,2,1,7,,,
66,1,2,5,"3,4",1,8,5,5,3,4,6,1,,,
67,1,1,4,1,8,7,5,3,4,3,4,5,,,
68*,4,"3,4",2,"2,4",7,1,8,"3,6",4,2,2,6,,,
69*,3,3,5,5,2,,5,3,3,6,6,"1,2",,,
70,5,3,1,2,7,9,5,1,3,3,3,7,,,
71,4,1,2,5,5,8,8,3,4,3,1,6,,,
72,"2,3",3,5,2,8,8,5,5,3,7,4,"1,2",,,
73,3,6,1,1,8,9,1,4,1,7,6,7,,,
74,2,2,4,5,2,1,1,1,3,1,1,1,,,
75,2,2,1,5,7,1,1,1,3,3,1,1,,,
76,2,2,1,2,8,9,2,1,3,3,1,1,,,
77,3,2,1,2,1,1,4,1,1,2,4,3,,,
78,2,6,1,2,7,8,8,3,3,1,1,1,,,
79,3,4,5,2,8,4,5,"1,2,4,6",3,7,4,1,,,
80,1,1,4,1,1,7,1,1,3,7,1,5,,,
81,3,3,5,4,7,8,1,2,3,5,5,1,,,
82,5,6,6,6,1,9,7,7,3,2,2,1,,,
83,1,2,2,4,1,1,7,1,3,7,1,7,,,
84,2,6,1,6,1,9,2,1,3,2,4,1,,,
85,3,6,4,2,8,1,3,7,3,2,4,5,,,
,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,
,"Clustering (islands of people who gave the most frequent answer), random forest correlations",,,,,,,,,,,,,,

